Evolution of radioactive elements in the LMC: predictions for future gamma-ray surveys

Short-lived radionuclides, such as 26Al and 60Fe, are tracers of star formation. Therefore, their abundances can unravel the recent star formation history of the host galaxy. In view of future gamma-ray surveys, we predict the masses and fluxes of these two elements in the Large Magellanic Cloud (LMC) using new chemical evolution models. Our best model reproduces the abundance patterns of alpha/Fe ratios, the gas mass, the average metallicity, the present time supernova and nova rates observed in LMC. We show three main results: i) the best model for the LMC suggests a star formation rate very mild at the beginning with a recent burst, and a Salpeter-like initial mass function. ii) The predicted mass of 26Al is 0.33 M_Sun, 2/3 produced by massive stars and 1/3 by novae. iii) The predicted mass of 60Fe is 0.44 M_Sun, entirely produced by massive stars. This result suggests a larger fraction of 60Fe, at variance with the Milky Way. The explanation for this lies in the adopted initial mass function, that for the LMC contains more massive stars than for the Milky Way. These predictions can be useful for the COSI-SMEX mission planned for launch in 2027. The expected gamma-ray line fluxes for the 1.809 MeV line of 26Al and the 1.173 and 1.332 MeV lines of 60Fe are in the range of (0.2-2.7)x10^-6 ph cm^-2 s^-1 and (0.7-2.8)x10^-7 ph cm^-2 s^-1, respectively. This new instrument could have the sensitivity to detect the upper end of the predicted 1.8 MeV flux within its nominal two-year mission.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.

==> readme.txt <==
% readme.txt
%
% MNRAS journal LaTeX package
% v3.0 for LaTeX 2e
%
%
% This work may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%   http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 2005/12/01 or later.
%
% This work has the LPPL maintenance status `author-maintained'.
% 
% The Current Maintainer of this work is: Royal Astronomical Society,
% MNRAS Editorial Office, who can be contacted on mn@ras.ac.uk
%
% This work consists of all the files listed in readme.txt
%
%
% Last updated 12 November 2021
%
% Copyright (C) Royal Astronomical Society 2021, Blackwell Science 2001,
% Cambridge University Press 1994
%
% See each file for a detailed author list and change log.
%
% This package consists of the following files:

readme.txt          This file

mnras.cls           MNRAS LaTeX document class
mnras.bst           MNRAS BibTeX style

mnras_guide.tex     User guide, LaTeX format
mnras_guide.pdf     User guide, PDF format
mnras_template.tex  A simple template paper

example.eps         An example image used in the guide
example.png         An example image used in the guide
example.ps          An example image used in the guide

legacy\legacy.txt   Description of the legacy releases
legacy\mn2e.cls     v2.2 of mn2e.cls (deprecated)
legacy\mn2e.bst     v1.1b of mn2e.bst (deprecated)


% Disclaimer:
%
% This LaTeX package is provided free to the community in the hope that it
% assists them in preparing papers for the journal Monthly Notices of the
% Royal Astronomical Society.
% The files are provided 'as-is' with no guarantee of their suitability,
% freedom from errors or omissions, or compatibility with any software.
% The Royal Astronomical Society cannot provide user support for this package,
% LaTeX, or for any other software.
% Authors are free to use other styles or programmes if they wish.
% Please see the journal instructions to authors for guidance.
% This disclaimer is in addition to the No Warranty section of the licence,
% at the link given above.
